Program Analysis with Local Policy Iteration

We present a new algorithm for deriving numerical invariants that combines the precision of max-policy iteration with the flexibility and scalability of conventional Kleene iterations. It is defined in the Configurable Program Analysis (CPA) framework, thus allowing inter-analysis communication. It uses adjustable-block encoding in order to traverse loop-free program sections, possibly containing branching, without introducing extra abstraction. Our technique operates over any template linear constraint domain, including the interval and octagon domains; templates can also be derived from the program source. The implementation is evaluated on a set of benchmarks from the Software Verification Competition (SV-Comp). It competes favorably with state-of-the-art analyzers.

==> results/comparison_across_configs_sorted.dat <==
0 1.600430113 1.556816455 1.548403568 1.542588039 1.566419352
1 1.602555276 1.559751075 1.574242704 1.654356673 1.593337165
2 1.614967448 1.57344493 1.582497823 1.656710704 1.63672911
3 1.617936409 1.576596315 1.627002289 1.658717381 1.654050415
4 1.642069801 1.582493836 1.64573444 1.670163134 1.654459735
5 1.654761201 1.595891932 1.64624921 1.671685374 1.657480527
6 1.655568615 1.611988974 1.653498413 1.674801902 1.660661824
7 1.655619547 1.637317507 1.659320493 1.684520947 1.679904265
8 1.660974513 1.642899264 1.659342197 1.684521769 1.682091881
9 1.66222959 1.64435645 1.661537295 1.689370491 1.693776535
10 1.664836775 1.644725749 1.691885514 1.692015537 1.694045813
11 1.667608143 1.654207689 1.692873462 1.709119436 1.694570068
12 1.671973828 1.660064005 1.693796482 1.712718143 1.695721399
13 1.679291932 1.66013578 1.698960799 1.714228617 1.701093983
14 1.679303597 1.660934095 1.699178288 1.71554769 1.702999481
15 1.680435172 1.664563052 1.701155585 1.716139901 1.711107251
16 1.682137844 1.666334446 1.705856447 1.716817399 1.711620089
17 1.683308463 1.667129657 1.706268318 1.716862616 1.718142448
18 1.687047053 1.68520067 1.708690135 1.731664738 1.722496617
19 1.693092033 1.693401482 1.709598181 1.733244022 1.728267018
20 1.693549557 1.698505404 1.71181559 1.735034847 1.740162696
21 1.705344838 1.699829251 1.713067053 1.738088811 1.750111229
22 1.705665681 1.702590502 1.714767994 1.74446639 1.75146612
23 1.720551374 1.713931231 1.724539566 1.748028793 1.753803933
24 1.721049574 1.720940593 1.730545071 1.748298801 1.756769589
25 1.722960784 1.724963003 1.731255719 1.773663907 1.764916555
26 1.726566322 1.728480942 1.764501203 1.778585652 1.769083314
27 1.734625032 1.729741408 1.766220139 1.77925357 1.772769886
28 1.734937766 1.741361097 1.773338221 1.783703773 1.802965996
29 1.738067304 1.749683209 1.775675789 1.788822079 1.815006711
30 1.744498874 1.749852506 1.777419501 1.793747604 1.821671924
31 1.744575522 1.751561919 1.78288975 1.800178706 1.826412215
32 1.746915297 1.752044036 1.788824536 1.812712801 1.844133116
33 1.752490818 1.760606764 1.793080562 1.816270079 1.845278865
34 1.756264282 1.763965411 1.793915775 1.819924647 1.853248715
35 1.761090717 1.773146347 1.799129962 1.832881425 1.855757085
36 1.762873173 1.774098526 1.80264775 1.848047737 1.862383323
37 1.77293217 1.783813803 1.803832331 1.850979822 1.871192677
38 1.773661969 1.787377165 1.803920943 1.855517744 1.873945467
39 1.777253116 1.788044078 1.80442624 1.861882823 1.882064866
40 1.779728998 1.807257176 1.809004968 1.870773185 1.887374824
41 1.782351922 1.814064043 1.809324522 1.879327571 1.888633609
42 1.784924756 1.814129636 1.815272375 1.883957069 1.896762829
43 1.795141633 1.830986529 1.821687038 1.88711388 1.899996981
44 1.795823771 1.832184599 1.824161314 1.897445595 1.906486675
45 1.797647937 1.833490919 1.829227447 1.905685304 1.927585837
46 1.800352637 1.837568755 1.84068468 1.917885469 1.930884494
47 1.803581097 1.844699143 1.846515693 1.929821777 1.937730697
48 1.805485932 1.858587602 1.847016348 1.93209789 1.939197134
49 1.809183545 1.860161288 1.852680928 1.937455611 1.947590869
50 1.816344472 1.860416639 1.853357213 1.942440013 1.950458729
51 1.816572729 1.861195595 1.85667449 1.950878789 1.955059626
52 1.817055328 1.864388263 1.858522631 1.954439223 1.957092841
53 1.817859359 1.866254177 1.859679117 1.958755115 1.964876822
54 1.817929802 1.869912257 1.866978079 1.966755589 1.974147429
55 1.819720447 1.874350867 1.868442145 1.967915424 2.003504577
56 1.820003516 1.87485487 1.869586297 1.982790124 2.00835234
57 1.821953789 1.878675435 1.870491566 1.983166995 2.027621845
58 1.827258733 1.887374802 1.876984235 2.0026553 2.040596205
59 1.831505804 1.888213549 1.883817734 2.008077281 2.047233246
60 1.837982413 1.893068382 1.894114956 2.037598065 2.063842831
61 1.844191944 1.898688352 1.897484925 2.062125806 2.065663823
62 1.846867056 1.900685762 1.908740312 2.084873582 2.095019884
63 1.86178159 1.915379129 1.915691726 2.089309293 2.102132331
64 1.862776955 1.929218926 1.916729181 2.128808466 2.107516392
65 1.868230128 1.929298928 1.927785734 2.129719405 2.120338296
66 1.870021488 1.929616491 1.929717079 2.132884763 2.126238635
67 1.88079301 1.933428927 1.930902909 2.150572738 2.137263033
68 1.882479843 1.944008312 1.937169445 2.16831702 2.14768616
69 1.884787986 1.956545833 1.940544683 2.171935556 2.186229159
70 1.889410681 1.95824203 1.941952371 2.178657048 2.212482893
71 1.889460374 1.958507929 1.943144697 2.198997513 2.231641302
72 1.892848578 1.959748166 1.953150026 2.238744589 2.244952744
73 1.893099351 1.96551647 1.957863545 2.240450351 2.26231994
74 1.901194672 1.983561234 1.966608739 2.245061605 2.293936099
75 1.901367292 1.985933353 1.967602501 2.283350866 2.297821937
76 1.901932784 1.998728182 1.969496019 2.283796942 2.305283802
77 1.902175351 2.004497291 1.977675205 2.283873515 2.312020111
78 1.90258647 2.006137663 1.979459794 2.298495073 2.318982448
79 1.902806613 2.009561816 1.988715009 2.302441772 2.331278498
80 1.903926275 2.00956444 1.990773506 2.324612794 2.408652816
81 1.904450352 2.012264556 1.993336416 2.351813856 2.453043417
82 1.904881948 2.012900198 1.994663872 2.408975791 2.472730906
83 1.907568613 2.022263621 2.001506496 2.412882767 2.502867128
84 1.909652282 2.02422374 2.003461813 2.451279104 2.582729919
85 1.912045984 2.037623194 2.004677479 2.621182286 2.658309742
86 1.915031574 2.0379587 2.005972143 2.655722574 2.692691181
87 1.917926455 2.047888665 2.008917991 2.674042532 2.707750664
88 1.918186556 2.052890144 2.009809997 2.683068132 2.721989336
89 1.923864611 2.053849288 2.010856846 2.737462997 2.737148202
90 1.92467257 2.060889342 2.035278972 2.754192851 2.787607507
91 1.927259971 2.066659065 2.036485082 2.866512955 2.872510093
92 1.930426306 2.067759686 2.059600335 2.868205747 2.894717734
93 1.932952092 2.09365027 2.071508528 2.98696313 3.025110203
94 1.938173012 2.099843538 2.084987205 3.092009314 3.033345749
95 1.94519829 2.115407924 2.095742138 3.14035869 3.297286137
96 1.946329224 2.128112061 2.097826965 3.148009517 3.324097418
97 1.949428297 2.140050502 2.11200911 3.279851782 3.360534055
98 1.958219082 2.152393473 2.117753641 3.317619623 3.418463052
99 1.959527606 2.162654128 2.120360462 3.397846173 3.503531741
100 1.963592343 2.165187333 2.121880757 3.432719554 3.535082307
101 1.965966961 2.165456594 2.149580827 3.490881551 3.539639786
102 1.969471677 2.174658811 2.158809964 3.675712344 3.823346741
103 1.974152587 2.175819313 2.161499174 3.916145677 4.00830232
104 1.976633534 2.20847714 2.16431919 3.999558846 4.405561161
105 1.9769513 2.215726036 2.173130471 4.023687706 4.410181496
106 1.977495065 2.232265601 2.221195571 4.448592368 4.432260362
107 2.003978276 2.244208163 2.238251244 4.477667893 4.678919984
108 2.010936492 2.249747516 2.248804345 4.517931085 4.710512563
109 2.011049644 2.260683655 2.262488629 4.863438062 4.91714134
110 2.029779365 2.261283908 2.320676291 5.021893787 4.957390963
111 2.031652673 2.276788904 2.324194445 5.353618374 5.140379637
112 2.051584791 2.281304502 2.33208838 5.57589476 5.175221258
113 2.060954745 2.351432523 2.357293412 5.700982778 5.324992558
114 2.06616574 2.376511838 2.377241314 6.008009948 6.124460535
115 2.068537322 2.408239515 2.406383144 6.066683871 6.288784823
116 2.079326549 2.410610967 2.481237505 6.146558142 6.459615938
117 2.086377295 2.459702614 2.598198268 6.494830163 6.958495085
118 2.093136123 2.611439991 2.665273348 6.876455335 6.962989177
119 2.110338223 2.613203403 2.696424707 6.928436209 6.98249278
120 2.112089828 2.678330906 2.714405557 7.285690346 7.169076908
121 2.134555116 2.698618603 2.723501449 8.391201407 7.629309502
122 2.141981399 2.810284933 2.725420604 9.676218466 8.254499894
123 2.168745316 2.837341754 2.776479448 11.355143514 9.933710674
124 2.182713732 2.84138786 2.913238327 12.481116229 11.520861493
125 2.185056946 2.847869444 2.918505422 12.918621466 12.924248711
126 2.211478596 2.879095251 2.99927873 14.412134176 13.697340815
127 2.221558313 2.902723423 3.006505863 21.944960937 14.349255592
128 2.24953622 2.952751811 3.064240858 29.419849031 22.806666366
129 2.313550928 2.953747409 3.132621587 118.846447358 30.850772385
130 2.328794774 3.025406558 3.157100934 148.258759898 442.141250661
131 2.329235805 3.178350876 3.237371982 336.526217603 615.91123714
132 2.360341271 3.247260236 3.299673828 900.641523981 819.151711238
133 2.383267037 3.283953322 3.620546214 900.722603896 900.698486076
134 2.384840173 3.375120742 3.766861054 900.744064053 900.741070984
135 2.384883848 3.542278838 3.825640974 900.760982784 900.760307217
136 2.486023316 3.579859158 4.644386593 900.79904629 900.775623663
137 2.611646851 3.603700432 4.902266583 900.832084027 900.801042415
138 2.653049068 3.84422634 4.974975077 900.833696357 900.812316684
139 2.6925623 4.282646926 5.371783857 901.766306336 900.823264847
140 3.223287714 4.354399715 5.499500544 902.084294778 901.210733271
141 4.026402676 5.636648283 5.797759021 904.492670503 901.391791269


==> results/total_timing_comparison.dat <==
0 0.007786604 1.578566783 0.012087864 1.428221252 1.600430113
1 0.007813825 1.588225508 0.022974864 1.44098412 1.602555276
2 0.011644823 1.592056841 0.024749451 1.446872486 1.614967448
3 0.015559984 1.597069197 0.025126513 1.470413137 1.617936409
4 0.017210373 1.604611833 0.025866262 1.486438403 1.642069801
5 0.019538484 1.624366502 0.028093177 1.487842746 1.654761201
6 0.019740394 1.645322771 0.028455982 1.491084886 1.655568615
7 0.019793734 1.6542483 0.029737209 1.498983283 1.655619547
8 0.020743208 1.665762137 0.035182007 1.526036078 1.660974513
9 0.021707128 1.666077695 0.035354934 1.606895007 1.66222959
10 0.022489131 1.689693537 0.035731531 1.610953056 1.664836775
11 0.022702998 1.691544961 0.035859182 1.647825347 1.667608143
12 0.022721585 1.69401167 0.03787903 1.647975929 1.671973828
13 0.02287424 1.695691861 0.038103718 1.653134271 1.679291932
14 0.022902698 1.703070731 0.040298577 1.653280789 1.679303597
15 0.023063124 1.714196836 0.040398189 1.658446288 1.680435172
16 0.0232507 1.71936844 0.040716732 1.659701233 1.682137844
17 0.023454723 1.719782695 0.040741541 1.668608387 1.683308463
18 0.023506212 1.726229605 0.042655628 1.672797601 1.687047053
19 0.023519284 1.738781239 0.050202781 1.691710087 1.693092033
20 0.023543871 1.73994219 0.050604841 1.706496507 1.693549557
21 0.023676174 1.742914557 0.051230178 1.709519471 1.705344838
22 0.023699889 1.746695526 0.051777866 1.709531961 1.705665681
23 0.023711377 1.784095909 0.051857026 1.711221128 1.720551374
24 0.023736062 1.789472549 0.054506968 1.731347464 1.721049574
25 0.023773788 1.78982142 0.055360752 1.756070611 1.722960784
26 0.02378199 1.799807482 0.055641381 1.790551966 1.726566322
27 0.024223091 1.807489038 0.056637835 1.79131812 1.734625032
28 0.024299646 1.81863046 0.058097281 1.804714956 1.734937766
29 0.024355762 1.818824602 0.058147443 1.824285261 1.738067304
30 0.02502301 1.835053662 0.060655389 1.859842912 1.744498874
31 0.02542935 1.83562178 0.061834637 1.915776548 1.744575522
32 0.025498389 1.849046258 0.062285205 1.961221777 1.746915297
33 0.025573268 1.854908905 0.062745962 1.963854513 1.752490818
34 0.025841053 1.861570199 0.063554593 1.996123322 1.756264282
35 0.02626553 1.863585214 0.066873616 2.302147268 1.761090717
36 0.026708901 1.866928614 0.074161847 2.337692596 1.762873173
37 0.027322157 1.874723911 0.077693374 2.34294746 1.77293217
38 0.027377733 1.87788018 0.081301051 2.381279856 1.773661969
39 0.027398469 1.877960898 0.087879505 2.402786551 1.777253116
40 0.027607809 1.882129773 0.103448495 2.411439254 1.779728998
41 0.027608411 1.903574072 0.10514575 2.412279515 1.782351922
42 0.027624215 1.917207533 0.105654071 2.474748617 1.784924756
43 0.027634151 1.920960104 0.109991945 2.476287886 1.795141633
44 0.027653512 1.923567853 0.112705523 2.487210081 1.795823771
45 0.027661225 1.941675178 0.115246224 2.492126601 1.797647937
46 0.027662702 1.948162688 0.118735185 2.518217508 1.800352637
47 0.027791458 1.951737982 0.123454865 2.522142778 1.803581097
48 0.028578078 1.968878937 0.12656369 2.560286737 1.805485932
49 0.028763083 1.97742041 0.133990642 2.568134047 1.809183545
50 0.028884513 1.978695965 0.138423799 2.601738647 1.816344472
51 0.029149029 1.9872848 0.141397251 2.649987068 1.816572729
52 0.029945761 1.993853084 0.150709021 2.879489876 1.817055328
53 0.030046272 2.0168699 0.168037239 2.955860936 1.817859359
54 0.030270858 2.039243907 0.175562673 2.971123626 1.817929802
55 0.030632397 2.039665196 0.186955351 3.057470098 1.819720447
56 0.031292518 2.042886281 0.217779017 3.197681896 1.820003516
57 0.0313807 2.046061896 0.230683632 3.216831097 1.821953789
58 0.031385988 2.047851107 0.245036256 3.275354253 1.827258733
59 0.0313979 2.055615947 0.246501109 3.294615057 1.831505804
60 0.031491559 2.068651659 0.248430855 3.299302355 1.837982413
61 0.03154141 2.122051888 0.500386 3.460282228 1.844191944
62 0.031558517 2.13728907 0.52614 3.662055383 1.846867056
63 0.031569552 2.1637581 0.599894 3.78832582 1.86178159
64 0.031574044 2.165064543 0.601347 4.091517764 1.862776955
65 0.031574173 2.171168049 0.618175 4.363587052 1.868230128
66 0.031674376 2.183681197 0.67391 4.679172751 1.870021488
67 0.031728171 2.187999787 0.679853 5.156911237 1.88079301
68 0.03173031 2.199498365 0.726545 5.346134681 1.882479843
69 0.031764536 2.223650811 0.734029 5.696449822 1.884787986
70 0.0317833 2.230942042 0.736913 6.404631225 1.889410681
71 0.032242759 2.23759875 0.788972 7.003621963 1.889460374
72 0.032370671 2.278450201 0.796081 10.535201869 1.892848578
73 0.032870077 2.280713006 0.892844 29.733640824 1.893099351
74 0.033256693 2.295182891 0.900053 41.877007438 1.901194672
75 0.033822748 2.31814567 0.910568 45.658057889 1.901367292
76 0.033953008 2.348151596 1.009221 48.754767713 1.901932784
77 0.03399759 2.358331852 1.047321 51.505569721 1.902175351
78 0.034563354 2.427393276 1.061126 61.447204648 1.90258647
79 0.034588337 2.438676665 1.102645 61.467923517 1.902806613
80 0.035158278 2.449946581 1.143 61.512450499 1.903926275
81 0.035163961 2.456773112 1.319799 61.539641584 1.904450352
82 0.03520074 2.467226574 1.36054 61.577145562 1.904881948
83 0.035265854 2.473334202 1.395071 62.491496824 1.907568613
84 0.035509717 2.502128085 1.426092 62.582552433 1.909652282
85 0.035546113 2.502860078 1.441238 62.600185026 1.912045984
86 0.03557749 2.575653834 1.555283 62.9397874 1.915031574
87 0.035626299 2.626464706 1.793568 63.188073746 1.917926455
88 0.035627333 2.648222225 1.813072 63.198927496 1.918186556
89 0.03564795 2.718844444 1.820712 63.657378119 1.923864611
90 0.035672641 2.736273933 1.976486 65.641218812 1.92467257
91 0.035690945 2.775727023 2.906236 68.32342838 1.927259971
92 0.035703461 2.810674567 3.233329 81.747440627 1.930426306
93 0.035707205 2.852078773 3.920065 102.531564646 1.932952092
94 0.035732899 2.964369854 4.116106 122.555287334 1.938173012
95 0.035810166 2.988174689 4.904602 122.800330114 1.94519829
96 0.036728546 3.086294223 5.517304 150.336715878 1.946329224
97 0.038395381 3.124297188 7.695438 150.775038197 1.949428297
98 0.03951726 3.345296352 8.086668 181.882346482 1.958219082
99 0.03978672 3.456325219 10.969028 182.162023428 1.959527606
100 0.043143635 3.465431245 12.560503 182.617636664 1.963592343
101 0.043153348 3.583977282 13.5269 191.656219237 1.965966961
102 0.043726859 3.593831161 15.055408 327.740620346 1.969471677
103 0.04508473 3.594774345 16.46981 900.415093629 1.974152587
104 0.045329492 3.595360829 17.297426 900.419390676 1.976633534
105 0.045944669 3.644568569 21.042501 900.434771447 1.9769513
106 0.047148282 3.807603495 21.925892 900.472531162 1.977495065
107 0.047484491 3.859137188 34.596719 900.498868109 2.003978276
108 0.047865416 3.89266804 42.094607 900.521354232 2.010936492
109 0.049789143 3.91845387 52.029204 900.535454637 2.011049644
110 0.051207323 3.992938685 65.489767 900.550752712 2.029779365
111 0.051463492 4.0036294 65.905514 900.567755852 2.031652673
112 0.052563953 4.009340575 100.315733 900.568840374 2.051584791
113 0.055444196 4.113576882 133.216905 900.583878683 2.060954745
114 0.055445298 4.157144695 161.990352 900.585082488 2.06616574
115 0.055662767 4.163498158 241.911808 900.594188496 2.068537322
116 0.055701442 4.293966228 279.371368 900.596805467 2.079326549
117 0.057804805 4.56099617 527.01847048 900.599904128 2.086377295
118 0.059748745 4.683565713 527.942360446 900.616503028 2.093136123
119 0.065019283 5.061639136 538.640799153 900.618685158 2.110338223
120 0.067010373 5.191693957 544.665620027 900.639502395 2.112089828
121 0.067241097 5.793612216 545.12309114 900.642621271 2.134555116
122 0.071307001 6.005463497 597.227257748 900.663532429 2.141981399
123 0.071461898 6.072923002 631.968202069 900.688780086 2.168745316
124 0.071588209 6.219599089 633.660065781 900.693617311 2.182713732
125 0.07910913 6.294701557 651.085284141 900.705844983 2.185056946
126 0.079701342 7.888940589 652.362054503 900.717877503 2.211478596
127 0.079779587 9.949786342 654.296862265 900.750791203 2.221558313
128 0.08343183 10.50902511 675.926672962 900.798414484 2.24953622
129 0.086199786 13.206170024 676.091955386 900.805719961 2.313550928
130 0.087384695 13.738664941 706.234438923 900.820309962 2.328794774
131 0.087735658 15.301381637 720.464054029 900.846017393 2.329235805
132 0.091394814 16.621070056 720.590807062 900.850847047 2.360341271
133 0.100618414 22.452510416 721.040978078 900.867325672 2.383267037
134 0.10340117 32.644752113 721.466272468 900.872082497 2.384840173
135 0.115453549 129.520972792 845.639609 900.898095161 2.384883848
136 0.14610171 900.65491055 849.239043 901.047877022 2.486023316
137 0.263693239 900.748751331 853.995530317 901.25450754 2.611646851
138 0.399694773 900.752062435 890.85511429 901.983712676 2.653049068
139 0.512483432 900.753629519 891.51039993 904.529938899 2.6925623
140 518.322404411 900.872377423 949.291591764 906.139968522 3.223287714
141 1000.91979897 900.989032519 1056.620335 911.941159706 4.026402676

